HIMEC: Directional Change Representation and Fixed-Interface Decoding for Remote Sensing Image Change Captioning

Remote sensing image change captioning (RSICC) converts bitemporal imagery into a sentence describing semantic changes. Most RSICC methods condition caption decoders directly on fused visual features, leaving intermediate change structure and decoder-interface consistency less studied. We present HIMEC, combining Directional Change Representation (DCR) with fixed-interface decoding. DCR separates signed differences into appearance-oriented, disappearance-oriented, and shared-context streams before fusion. A learned-query encoder converts the fused representation into visually conditioned change-query tokens that form the scene decoder's only sample-dependent memory. A training-only auxiliary phrase decoder supplies caption-derived supervision. With a fixed zero input, the scene decoder maintains the same interface during training and inference. Separately, we evaluate a local-to-scene cascade conditioned on teacher-forced local states during training and autoregressive states at inference. On changed LEVIR-CC validation pairs, these states have a mean cosine distance of 0.69. Regime-matched conditioning recovers most of the associated deficit, whereas permuting state correspondence causes no detectable penalty. These findings are limited to the evaluated cascade. In a matched three-seed comparison, HIMEC reaches a Consensus-based Image Description Evaluation (CIDEr) score of $142.81\pm0.60$ on LEVIR-CC, versus $139.51\pm3.40$ for direct fused-feature memory. On SECOND-CC, fixed-zero and regime-matched diagnostic conditioning reach 75.67 and 76.99 CIDEr, respectively, versus 60.77 for the mismatched cascade. The source code will be made publicly available at https://github.com/ayshaashra/HIMEC upon publication.

==> README_COMPILE.txt <==
HIMEC IEEE TGRS submission-ready package
Prepared: 2026-08-10

Main source:
  HIMEC_TGRS_Final_Submission.tex

Compiled manuscript:
  HIMEC_TGRS_Final_Submission.pdf

Repository availability statement in the abstract:
  https://github.com/ayshaashra/HIMEC

Compile from this directory with three runs of:
  pdflatex HIMEC_TGRS_Final_Submission.tex

The bibliography is embedded in the TeX source through thebibliography;
there is no separate BibTeX file. IEEEtran.cls, every referenced figure,
and all author photographs are included.

Temporary LaTeX files, experimental outputs, datasets, checkpoints, and
earlier submission archives are intentionally excluded.


==> REQUIRED_LATEX_PACKAGES.txt <==
Document class:
  IEEEtran (included as IEEEtran.cls)

Standard packages:
  cite
  amsmath
  amssymb
  graphicx
  placeins
  booktabs
  array
  multirow
  xcolor
  url
  hyperref
  balance
  enumitem
  pifont
  siunitx
  tikz
  pgfplots

